UV-continuum $\beta$ slopes of individual $z \sim 2-6$ clumps and their evolution

We study the ultraviolet (UV) continuum $\beta$ slope of a sample of 166 clumps, individual star-forming regions observed in high redshift galaxies. They are hosted by 67 galaxies with redshift between 2 and 6.2, strongly lensed by the Hubble Frontier Fields cluster of galaxies MACS J0416.1-2403. The $\beta$ slope is sensitive to a variety of physical properties, such as the metallicity, the age of the stellar population, the dust attenuation throughout the galaxy, the stellar initial mass function (IMF), and the star-formation history (SFH). The aim of this study is to compare the $\beta$ values of individual clumps with those measured on the entire galaxy, to investigate possible physical differences between these regions and their hosts. We found a median value of $\beta \sim -2.4$, lower than that of integrated galaxies. This result confirms that clumps are sites of intense star formation, populated by young, massive stars, whose spectrum strongly emits in the UV. This is also consistent with the assumption that the dust extinction at the location of the clumps is lower than the average extinction of the galaxy, or that clumps have a different IMF or SFH. We made use of the correlations, discovered for high-redshift galaxies, of the $\beta$ value with those of redshift and UV magnitude, $M_{UV}$, finding that clumps follow the same relations, extended to much fainter magnitudes ($M_{UV}<-13$). We also find evidence of eight clumps with extremely blue ($\beta \lesssim -2.7$) slopes, which could be the signpost of low-metallicity stars and constrain the emissivity of ionizing photons at high redshift.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
